Strategy Complexity of B\"uchi and Transience Objectives in Concurrent Stochastic Games

We study 2-player stochastic games on countable graphs. Players Max and Min seek respectively to maximize and minimize the probability of satisfying the game objective. The B\"uchi objective is to visit a given set of states infinitely often. The Transience objective is to visit no state infinitely often. In B\"uchi games there exist $\varepsilon$-optimal Max strategies that use just a step counter plus 1 bit of public memory. This upper bound holds for all countable graphs, but is a new result even for finite graphs. It is tight, since Max strategies that use just a step counter, or just finite memory, are not sufficient even on finite game graphs. This upper bound follows from a slightly stronger new result: $\varepsilon$-optimal Max strategies for the combined B\"uchi and Transience objective require exactly 1 bit of public memory. Moreover, $\varepsilon$-optimal Max strategies for the Transience objective alone can be chosen as memoryless.

==> abstract.txt <==
We study 2-player stochastic games on countable graphs. 
Players Max and Min seek respectively to maximize and minimize the
probability of satisfying the game objective.
The B\"uchi objective is to visit a given set of states infinitely
often.
The Transience objective is to visit no state infinitely often.
In B\"uchi games there exist $\eps$-optimal Max strategies that use just a
step counter plus 1 bit of public memory. This upper bound holds for all
countable graphs, but is a new result even for finite graphs.
It is tight, since Max strategies that use just a step
counter, or just finite memory, are \emph{not} sufficient even on finite game graphs.
This upper bound follows from a slightly stronger new result:
$\varepsilon$-optimal Max strategies for the combined B\"uchi and Transience objective
require exactly 1 bit of public memory.
Moreover, $\varepsilon$-optimal Max strategies for the Transience objective alone
can be chosen as memoryless.

